Symmetry Detection and Classification in Drawings of Graphs

Symmetry is a key feature observed in nature (from flowers and leaves, to butterflies and birds) and in human-made objects (from paintings and sculptures, to manufactured objects and architectural design). Rotational, translational, and especially reflectional symmetries, are also important in drawings of graphs. Detecting and classifying symmetries can be very useful in algorithms that aim to create symmetric graph drawings and in this paper we present a machine learning approach for these tasks. Specifically, we show that deep neural networks can be used to detect reflectional symmetries with 92% accuracy. We also build a multi-class classifier to distinguish between reflectional horizontal, reflectional vertical, rotational, and translational symmetries. Finally, we make available a collection of images of graph drawings with specific symmetric features that can be used in machine learning systems for training, testing and validation purposes. Our datasets, best trained ML models, source code are available online.

==> info.txt <==
The arXiv version for paper #104 can be found under https://arxiv.org/abs/1907.01004v3
The following authors agree to be signed up to the GDNET mailing list (one per line): 
Felice De Luca <felicedeluca@email.arizona.edu>
Md Iqbal Hossain <hossain@email.arizona.edu>
Stephen Kobourov <kobourov@cs.arizona.edu>
